GridAnchor: Specialized Multi-Agent AI for Safeguarding Autonomous Energy Systems Against Cyber-Physical Hallucinations

Autonomous energy systems increasingly chain specialized learned agents, such as a forecaster, a state estimator and a dispatcher that may be a language model. These agents can emit confident outputs that contradict physics, and downstream agents may act on them. We define such cyber-physical hallucinations and their cascades, organize them in eight types, and build CPH-Bench, a generator of labeled episodes on SimBench feeders. We propose GridAnchor, a verification layer whose Physics-Residual Graph Transformer scores every claim from residuals between the claims, the measurements and a linearized grid model. Mondrian conformal p-values with the Benjamini-Hochberg procedure turn the scores into decisions, a root head attributes cascades, and a quadratic program repairs unsafe actions with a voltage margin calibrated at repaired steps. On a simulated rural medium-voltage feeder, GridAnchor reaches a message-level area under the precision-recall curve of 0.846, against 0.837 for the strongest of six baselines, a difference within the confidence interval. It leads on estimates and actions, whereas a self-consistency check that knows the label tolerances reaches 0.874 by leading on forecasts. The false-alarm rate stays within 0.17 percentage points of the nominal level on steps without injected hallucinations. In closed loop, GridAnchor leaves no bus outside the voltage band on the test days, against 0.0700% of the bus-steps without protection, and simpler detectors with the same mitigation come close. Stale but coherent messages and single-bus forecast errors remain mostly undetected.

==> figures/data/fig3_pertype.csv <==
idx,type,GridAnchor,GridAnchorsd,B1,B1sd,B2,B2sd,B3,B3sd,B4,B4sd,B5,B5sd,B6,B6sd
1,H1,0.6933,0.0397,0.1003,0.0095,0.4464,0.0502,0.0195,0.0117,0.8957,0.0138,0.9516,0.0174,0.3629,0.0495
2,H2,0.8862,0.0340,0.8839,0.0302,0.8546,0.0203,0.6014,0.0860,0.9631,0.0169,0.9364,0.0331,0.4514,0.0286
3,H3,0.9945,0.0078,0.9869,0.0103,0.9925,0.0106,0.9834,0.0129,0.9899,0.0073,1.0000,0.0000,0.9924,0.0105
4,H4,0.2245,0.0533,0.0358,0.0319,0.3828,0.0502,0.0082,0.0038,0.0339,0.0151,0.9311,0.0720,0.2481,0.0923
5,H5,0.8864,0.0257,0.8262,0.0600,0.6180,0.0361,0.2256,0.0627,0.9665,0.0239,0.9711,0.0296,0.4768,0.0077
6,H6,0.9577,0.0344,0.9596,0.0169,0.8301,0.0633,0.5486,0.1642,0.9920,0.0076,0.9708,0.0172,0.6663,0.0959
7,H7,0.4383,0.3359,0.1531,0.0524,0.2536,0.1119,0.0110,0.0120,0.9694,0.0432,0.9420,0.0020,0.0011,0.0002
8,H8,0.5770,0.1341,0.5450,0.1373,0.9504,0.0173,0.2081,0.0388,0.8682,0.0817,0.9462,0.0269,0.9156,0.0259


==> figures/data/fig4_calibration.csv <==
alpha,conformal,conformalsd,conformalall,fixed,fixedsd,chi,chisd
0.005,0.00671,0.00040,0.01896,0.00001,0.00000,0.00610,0.00067
0.01,0.01167,0.00040,0.02684,0.00001,0.00000,0.00701,0.00091
0.02,0.02151,0.00051,0.04014,0.00001,0.00000,0.00762,0.00091
0.05,0.05073,0.00128,0.07419,0.00001,0.00000,0.00925,0.00078
0.1,0.09963,0.00222,0.12610,0.00001,0.00000,0.01158,0.00068
0.2,0.19704,0.00358,0.22456,0.00006,0.00008,0.01534,0.00080


==> figures/data/fig5_severity.csv <==
s,GridAnchor,GridAnchorlo,GridAnchorhi,B4,B4lo,B4hi,B5,B5lo,B5hi,B1,B1lo,B1hi,cphshare
0.5,0.0158,0.0122,0.0195,0.0171,0.0144,0.0197,0.2947,0.2834,0.3060,0.0154,0.0109,0.0199,0.0912
1.0,0.0168,0.0138,0.0197,0.0412,0.0366,0.0457,0.6234,0.5975,0.6493,0.0196,0.0169,0.0222,0.0930
2.0,0.0348,0.0242,0.0454,0.2569,0.2217,0.2921,0.8976,0.8878,0.9073,0.0321,0.0252,0.0391,0.1077
3.0,0.0729,0.0388,0.1069,0.3895,0.3702,0.4088,0.9635,0.9560,0.9710,0.0500,0.0416,0.0585,0.1307
4.0,0.1072,0.0576,0.1567,0.4710,0.4596,0.4824,0.9867,0.9852,0.9882,0.0695,0.0619,0.0770,0.1794
6.0,0.1903,0.1457,0.2350,0.5504,0.5343,0.5665,1.0000,1.0000,1.0000,0.1052,0.0904,0.1199,0.2363
8.0,0.2704,0.2424,0.2983,0.6236,0.6073,0.6399,1.0000,1.0000,1.0000,0.1335,0.1201,0.1470,0.2691


==> figures/data/fig6_confusion.csv <==
x,y,c
0,0,71.1
1,0,4.1
2,0,1.5
3,0,23.3
0,1,4.3
1,1,95.0
2,1,0.7
3,1,0.0
0,2,1.3
1,2,0.3
2,2,97.4
3,2,1.0


==> figures/data/fig7_case.csv <==
h,vunguarded,vbaseline,vours,epi,cunguarded,cbaseline,cours
0.00,1.0454,1.0436,1.0454,0,1.738,1.930,1.738
0.25,1.0453,1.0431,1.0453,0,1.696,1.926,1.696
0.50,1.0443,1.0434,1.0443,0,1.690,1.791,1.690
0.75,1.0454,1.0433,1.0454,0,1.511,1.735,1.511
1.00,1.0458,1.0434,1.0458,0,1.372,1.636,1.372
1.25,1.0460,1.0438,1.0460,0,1.460,1.698,1.460
1.50,1.0459,1.0434,1.0459,0,1.587,1.856,1.587
1.75,1.0450,1.0431,1.0450,0,1.756,1.958,1.756
2.00,1.0448,1.0433,1.0448,0,1.895,2.048,1.895
2.25,1.0459,1.0440,1.0459,1,1.982,2.184,1.982
2.50,1.0456,1.0436,1.0456,1,2.195,2.412,2.195
2.75,1.0449,1.0430,1.0449,1,2.464,2.741,2.464
3.00,1.0446,1.0431,1.0446,0,2.701,3.069,2.701
3.25,1.0461,1.0434,1.0461,1,2.764,4.881,2.764
3.50,1.0470,1.0434,1.0420,1,2.827,5.863,3.968
3.75,1.0480,1.0438,1.0480,0,2.939,3.851,3.037
4.00,1.0481,1.0434,1.0481,0,3.003,3.746,3.003
4.25,1.0464,1.0430,1.0464,0,3.571,4.511,3.571
4.50,1.0482,1.0436,1.0482,0,2.966,3.730,2.966
4.75,1.0474,1.0437,1.0474,0,2.947,3.667,2.947
5.00,1.0465,1.0434,1.0465,0,2.732,3.617,2.732
5.25,1.0664,1.0430,1.0432,1,1.781,4.518,4.478
5.50,1.0619,1.0436,1.0409,1,1.203,3.438,3.941
5.75,1.0578,1.0437,1.0398,1,0.937,2.540,3.323
6.00,1.0526,1.0430,1.0377,1,0.563,1.661,2.762
6.25,1.0460,1.0424,1.0448,0,0.621,1.013,0.762
6.50,1.0463,1.0437,1.0463,0,0.362,0.599,0.362
6.75,1.0456,1.0432,1.0456,0,0.211,0.467,0.211
7.00,1.0452,1.0433,1.0452,0,0.000,0.216,0.000
7.25,1.0436,1.0431,1.0436,0,0.000,0.058,0.000
7.50,1.0429,1.0429,1.0429,0,0.000,0.000,0.000
7.75,1.0422,1.0422,1.0422,0,0.000,0.000,0.000
8.00,1.0420,1.0420,1.0420,0,0.000,0.000,0.000
8.25,1.0404,1.0404,1.0404,0,0.000,0.000,0.000
8.50,1.0404,1.0404,1.0404,0,0.000,0.000,0.000
8.75,1.0399,1.0399,1.0399,1,0.000,0.000,0.000
9.00,1.0405,1.0405,1.0405,1,0.000,0.000,0.000
9.25,1.0391,1.0391,1.0391,1,0.000,0.000,0.000
9.50,1.0373,1.0373,1.0373,1,0.000,0.000,0.000
9.75,1.0375,1.0375,1.0375,0,0.000,0.000,0.000
10.00,1.0378,1.0378,1.0378,0,0.000,0.000,0.000
10.25,1.0361,1.0361,1.0361,0,0.000,0.000,0.000
10.50,1.0368,1.0368,1.0368,0,0.000,0.000,0.000
10.75,1.0360,1.0360,1.0360,0,0.000,0.000,0.000
11.00,1.0354,1.0354,1.0354,0,0.000,0.000,0.000
11.25,1.0359,1.0360,1.0359,0,0.000,0.000,0.000
11.50,1.0386,1.0386,1.0386,0,0.000,0.000,0.000
11.75,1.0370,1.0370,1.0370,0,0.000,0.000,0.000
12.00,1.0357,1.0357,1.0357,0,0.000,0.000,0.000
12.25,1.0377,1.0377,1.0377,0,0.000,0.000,0.000
12.50,1.0378,1.0378,1.0378,0,0.000,0.000,0.000
12.75,1.0376,1.0376,1.0376,0,0.000,0.000,0.000
13.00,1.0355,1.0355,1.0355,0,0.000,0.000,0.000
13.25,1.0351,1.0351,1.0351,0,0.000,0.000,0.000
13.50,1.0359,1.0359,1.0359,0,0.000,0.000,0.000
13.75,1.0360,1.0360,1.0360,0,0.000,0.000,0.000
14.00,1.0372,1.0372,1.0372,0,0.000,0.000,0.000
14.25,1.0354,1.0354,1.0354,0,0.000,0.000,0.000
14.50,1.0307,1.0307,1.0307,0,0.000,0.000,0.000
14.75,1.0274,1.0274,1.0274,0,0.000,0.000,0.000
15.00,1.0299,1.0299,1.0283,0,0.000,0.000,0.000
15.25,1.0330,1.0330,1.0314,0,0.000,0.000,0.000
15.50,1.0317,1.0317,1.0316,0,0.000,0.000,0.000
15.75,1.0301,1.0301,1.0301,0,0.000,0.000,0.000
16.00,1.0290,1.0290,1.0290,0,0.000,0.000,0.000
16.25,1.0317,1.0317,1.0317,0,0.000,0.000,0.000
16.50,1.0312,1.0312,1.0312,0,0.000,0.000,0.000
16.75,1.0344,1.0344,1.0344,1,0.000,0.000,0.000
17.00,1.0377,1.0353,1.0379,1,0.000,0.000,0.000
17.25,1.0375,1.0357,1.0440,1,0.000,0.000,0.000
17.50,1.0367,1.0371,1.0366,0,0.000,0.000,0.000
17.75,1.0370,1.0372,1.0368,0,0.000,0.000,0.000
18.00,1.0377,1.0376,1.0376,0,0.000,0.000,0.000
18.25,1.0402,1.0402,1.0402,0,0.000,0.000,0.000
18.50,1.0421,1.0421,1.0422,0,0.000,0.000,0.000
18.75,1.0428,1.0428,1.0428,1,0.000,0.000,0.000
19.00,1.0450,1.0450,1.0447,1,0.000,0.000,0.000
19.25,1.0448,1.0433,1.0449,0,0.000,0.167,0.000
19.50,1.0439,1.0432,1.0439,0,0.000,0.078,0.000
19.75,1.0433,1.0433,1.0433,0,0.000,0.000,0.000
20.00,1.0424,1.0424,1.0424,0,0.000,0.000,0.000
20.25,1.0405,1.0405,1.0405,0,0.000,0.000,0.000
20.50,1.0395,1.0395,1.0395,0,0.000,0.000,0.000
20.75,1.0382,1.0382,1.0382,0,0.000,0.000,0.000
21.00,1.0362,1.0362,1.0360,0,0.000,0.000,0.000
21.25,1.0359,1.0359,1.0359,0,0.000,0.000,0.000
21.50,1.0350,1.0350,1.0350,0,0.000,0.000,0.000
21.75,1.0349,1.0349,1.0349,0,0.000,0.000,0.000
22.00,1.0355,1.0355,1.0355,0,0.000,0.000,0.000
22.25,1.0369,1.0369,1.0369,0,0.000,0.000,0.000
22.50,1.0385,1.0385,1.0385,0,0.000,0.000,0.000
22.75,1.0386,1.0386,1.0386,1,0.000,0.000,0.000
23.00,1.0383,1.0383,1.0383,1,0.000,0.000,0.000
23.25,1.0378,1.0378,1.0378,0,0.000,0.000,0.000
23.50,1.0374,1.0374,1.0374,0,0.000,0.000,0.000
23.75,1.0375,1.0375,1.0375,0,0.000,0.000,0.000
24.00,1.0382,1.0382,1.0382,0,0.000,0.000,0.000
24.25,1.0383,1.0384,1.0383,0,0.000,0.000,0.000
24.50,1.0385,1.0385,1.0385,0,0.000,0.000,0.000
24.75,1.0387,1.0387,1.0387,0,0.000,0.000,0.000
25.00,1.0385,1.0385,1.0385,0,0.000,0.000,0.000
25.25,1.0391,1.0391,1.0391,1,0.000,0.000,0.000
25.50,1.0392,1.0392,1.0392,0,0.000,0.000,0.000
25.75,1.0394,1.0394,1.0394,0,0.000,0.000,0.000
26.00,1.0394,1.0394,1.0394,0,0.000,0.000,0.000
26.25,1.0391,1.0391,1.0391,0,0.000,0.000,0.000
26.50,1.0390,1.0390,1.0390,0,0.000,0.000,0.000
26.75,1.0385,1.0385,1.0385,1,0.000,0.000,0.000
27.00,1.0380,1.0380,1.0380,0,0.000,0.000,0.000
27.25,1.0388,1.0388,1.0388,1,0.000,0.000,0.000
27.50,1.0396,1.0396,1.0396,0,0.000,0.000,0.000
27.75,1.0418,1.0418,1.0418,0,0.000,0.000,0.000
28.00,1.0437,1.0431,1.0437,0,0.000,0.070,0.000
28.25,1.0438,1.0426,1.0438,0,0.000,0.125,0.000
28.50,1.0443,1.0434,1.0443,0,0.000,0.101,0.000
28.75,1.0438,1.0431,1.0438,0,0.000,0.078,0.000
29.00,1.0435,1.0435,1.0435,1,0.000,0.000,0.000
29.25,1.0419,1.0419,1.0419,1,0.000,0.000,0.000
29.50,1.0407,1.0407,1.0407,1,0.000,0.000,0.000
29.75,1.0390,1.0390,1.0390,1,0.000,0.000,0.000
30.00,1.0369,1.0369,1.0369,0,0.000,0.000,0.000
30.25,1.0358,1.0358,1.0358,0,0.000,0.000,0.000
30.50,1.0355,1.0355,1.0355,0,0.000,0.000,0.000
30.75,1.0349,1.0349,1.0349,0,0.000,0.000,0.000
31.00,1.0338,1.0338,1.0338,0,0.000,0.000,0.000
31.25,1.0328,1.0328,1.0328,0,0.000,0.000,0.000
31.50,1.0319,1.0319,1.0319,0,0.000,0.000,0.000
31.75,1.0323,1.0323,1.0323,0,0.000,0.000,0.000
32.00,1.0327,1.0327,1.0327,0,0.000,0.000,0.000
32.25,1.0327,1.0327,1.0327,0,0.000,0.000,0.000
32.50,1.0326,1.0326,1.0326,0,0.000,0.000,0.000
32.75,1.0336,1.0336,1.0336,0,0.000,0.000,0.000
33.00,1.0359,1.0238,1.0359,1,0.000,6.997,0.000
33.25,1.0349,1.0229,1.0349,1,0.000,7.231,0.000
33.50,1.0330,1.0215,1.0330,1,0.000,7.465,0.000
33.75,1.0336,1.0212,1.0336,1,0.000,7.698,0.000
34.00,1.0338,1.0457,1.0338,0,0.000,3.574,0.000
34.25,1.0347,1.0435,1.0347,0,0.000,3.790,0.000
34.50,1.0366,1.0434,1.0366,0,0.000,0.724,0.000
34.75,1.0358,1.0428,1.0358,0,0.000,0.230,0.000
35.00,1.0356,1.0418,1.0356,0,0.000,0.000,0.000
35.25,1.0389,1.0432,1.0389,0,0.000,0.000,0.000
35.50,1.0396,1.0396,1.0396,0,0.000,0.000,0.000
35.75,1.0392,1.0392,1.0392,0,0.000,0.000,0.000
36.00,1.0393,1.0393,1.0393,0,0.000,0.000,0.000
36.25,1.0393,1.0393,1.0393,0,0.000,0.000,0.000
36.50,1.0383,1.0383,1.0383,0,0.000,0.000,0.000
36.75,1.0360,1.0360,1.0360,0,0.000,0.000,0.000
37.00,1.0344,1.0344,1.0344,0,0.000,0.000,0.000
37.25,1.0339,1.0339,1.0339,0,0.000,0.000,0.000
37.50,1.0339,1.0339,1.0339,1,0.000,0.000,0.000
37.75,1.0343,1.0343,1.0343,0,0.000,0.000,0.000
38.00,1.0353,1.0353,1.0353,0,0.000,0.000,0.000
38.25,1.0329,1.0329,1.0329,0,0.000,0.000,0.000
38.50,1.0318,1.0318,1.0318,0,0.000,0.000,0.000
38.75,1.0317,1.0317,1.0317,0,0.000,0.000,0.000
39.00,1.0323,1.0323,1.0323,0,0.000,0.000,0.000
39.25,1.0337,1.0337,1.0337,0,0.000,0.000,0.000
39.50,1.0342,1.0342,1.0342,0,0.000,0.000,0.000
39.75,1.0341,1.0341,1.0341,0,0.000,0.000,0.000
40.00,1.0344,1.0344,1.0344,1,0.000,0.000,0.000
40.25,1.0325,1.0325,1.0325,1,0.000,0.000,0.000
40.50,1.0342,1.0342,1.0342,0,0.000,0.000,0.000
40.75,1.0538,1.0435,1.0435,1,0.000,0.221,0.221
41.00,1.0404,1.0426,1.0420,1,0.000,0.000,0.001
41.25,1.0463,1.0411,1.0424,0,0.000,0.000,0.000
41.50,1.0358,1.0357,1.0361,0,0.000,0.000,0.000
41.75,1.0357,1.0357,1.0358,0,0.000,0.000,0.000
42.00,1.0357,1.0354,1.0354,0,0.000,0.000,0.000
42.25,1.0341,1.0344,1.0342,1,0.000,0.000,0.000
42.50,1.0328,1.0327,1.0328,1,0.000,0.000,0.000
42.75,1.0308,1.0306,1.0311,1,0.000,0.000,0.000
43.00,1.0312,1.0364,1.0310,0,0.000,0.000,0.000
43.25,1.0289,1.0292,1.0287,0,0.000,0.000,0.000
43.50,1.0344,1.0309,1.0380,0,0.000,0.000,0.000
43.75,1.0275,1.0281,1.0273,0,0.000,0.000,0.000
44.00,1.0270,1.0283,1.0292,0,0.000,0.000,0.000
44.25,1.0290,1.0290,1.0290,0,0.000,0.000,0.000
44.50,1.0289,1.0289,1.0289,0,0.000,0.000,0.000
44.75,1.0294,1.0294,1.0294,0,0.000,0.000,0.000
45.00,1.0292,1.0292,1.0292,0,0.000,0.000,0.000
45.25,1.0305,1.0220,1.0305,1,0.000,2.035,0.000
45.50,1.0327,1.0462,1.0327,0,0.000,0.013,0.000
45.75,1.0336,1.0444,1.0336,0,0.000,0.000,0.000
46.00,1.0355,1.0380,1.0355,0,0.000,0.000,0.000
46.25,1.0371,1.0427,1.0371,0,0.000,0.000,0.000
46.50,1.0366,1.0357,1.0366,0,0.000,0.000,0.000
46.75,1.0363,1.0343,1.0363,0,0.000,0.000,0.000
47.00,1.0330,1.0330,1.0330,0,0.000,0.000,0.000
47.25,1.0327,1.0327,1.0327,0,0.000,0.000,0.000
47.50,1.0322,1.0322,1.0322,0,0.000,0.000,0.000
47.75,1.0329,1.0329,1.0329,1,0.000,0.000,0.000

